E. coli bacterium tumbling in bulk and close to surfaces: A simulation study

Motility is fundamental to the survival and proliferation of microorganisms. The E. coli bacterium propels itself using a bundle of rotating helical flagella. If one flagellum reverses its rotational direction, it leaves the bundle, performs a polymorphic transformation, and the bacterium tumbles. The E. coli bacterium is hydrodynamically attracted to surfaces. This prolongs its residence time, while tumbling facilitates surface detachment. We develop a model of E. coli that uses an extended Kirchhoff rod theory to implement flagellar flexibility as well as different polymorphic conformations and perform hydrodynamic simulations with the method of multiparticle collision dynamics (MPCD). To establish a reference case, we determine the distribution of tumble angles in the bulk fluid, which shows good agreement with experiments for a fixed tumble time. Increasing the hook stiffness, narrows the tumble angle distribution and reduces the flagellar dispersion during tumbling. Close to a bounding surface, the tumble angle distribution is shifted to smaller angles, while flagellar dispersion is reduced. Reorientation within the plane favors the forward direction, which might be an explanation for prolonged run times observed in experiments

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


